Semi-analytic modelling of Pop. III star formation and metallicity evolution -- II. Impact on 21cm power spectrum

Simulating Population (Pop.) III star formation in mini-halos in a large cosmological simulation is an extremely challenging task but it is crucial to estimate its impact on the 21cm power spectrum. In this work, we develop a framework within the semi-analytical code meraxes to estimate the radiative backgrounds from Pop. III stars needed for the computation of the 21cm signal. We computed the 21cm global signal and power spectrum for different Pop. III models varying star formation efficiency, initial mass function (IMF) and specific X-ray luminosity per unit of star formation (LX/SFR). In all the models considered, we find Pop. III stars have little to no impact on the reionization history but significantly affect the thermal state of the intergalactic medium (IGM) due to the strong injection of X-ray photons from their remnants that heat the neutral IGM at $z \geq$ 15. This is reflected not only on the 21cm sky-averaged global signal during the Cosmic Dawn but also on the 21cm power spectrum at $z \leq$ 10 where models with strong Pop. III X-ray emission have larger power than models with no or mild Pop. III X-ray emission. We estimate observational uncertainties on the power spectrum using 21cmsense and find that models where Pop. III stars have a stronger X-ray emission than Pop. II are distinguishable from models with no or mild Pop. III X-ray emission with 1000 hours observations of the upcoming SKA1-low.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
